Giant planet swaps during close stellar encounters

The discovery of planetary systems outside of the solar system has challenged some of the tenets of planetary formation. Among the difficult-to-explain observations, are systems with a giant planet orbiting a very-low mass star, such as the recently discovered GJ~3512b planetary system, where a Jupiter-like planet orbits an $M$-star in a tight and eccentric orbit. Systems such as this one are not predicted by the core accretion theory of planet formation. Here we suggest a novel mechanism, in which the giant planet is born around a more typical Sun-like star ($M_{*,1}$), but is subsequently exchanged during a dynamical interaction with a flyby low-mass star ($M_{*,2}$). We perform state-of-the-art $N$-body simulations with $M_{*,1}=1M_\odot$ and $M_{*,2}=0.1M_\odot$ to study the statistical outcomes of this interaction, and show that exchanges result in high eccentricities for the new orbit around the low-mass star, while about half of the outcomes result in tighter orbits than the planet had around its birth star. We numerically compute the cross section for planet exchange, and show that an upper limit for the probability per planetary system to have undergone such an event is $\Gamma\sim 4.4(M_{\rm c}/100M_\odot)^{-2}(a_{\rm p}/{\rm AU}) (\sigma/1\,{\rm km}\,{\rm s}^{-1})^{5}$Gyr$^{-1}$, where $a_{\rm p}$ is the planet semi-major axis around the birth star, $\sigma$ the velocity dispersion of the star cluster, and $M_{\rm c}$ the total mass of the star cluster. Hence these planet exchanges could be relatively common for stars born in open clusters and groups, should already be observed in the exoplanet database, and provide new avenues to create unexpected planetary architectures.

==> reply2referee.txt <==
We thank the referee for a very thoughtful and constructive report.
We have addressed all of their comments and suggestions as described in detail below. All the new text is clearly marked in red to facilitate
its identification.


REFEREE:
1. Based on the analysis and the number density n and v_infinity
chosen by the authors it appears that they expect the interaction to
happen somewhere inside the core. However, mass segregation plays
spoil-sport. G and M stars are not very massive and they do not
populate the densest parts of the clusters. Thus, the interaction rate
is expected to go down. The authors should make this clear in the
text.

AUTHORS:
We have explicitly added this
caveat to the discussion of the main  processes which can bring the rates down (second to last par. of Sec.2).

REFEREE:
2. It will be very interesting to factor in the n-v_infinity relation
which the authors mention but do not take into account. I strongly
encourage the authors to do this extra work. The way the authors have
shown the rate of swap is misleading. In fact, what they have
calculated is an upper limit of the cross-section for
planet-swap. Converting it to a rate per Hubble time should have
cluster mass function, their tidal disruption timescales, and their
properties factored in at the least. Otherwise, it is very hard to
know what this number means. I am afraid that a casual reader may
grossly misinterpret this number and use this number
inappropriately. I strongly urge the authors either to simply quote
the swap cross-sections or do the extra work and provide a more
meaningful rate per Hubble time.


AUTHORS:
We have explicitly quantified the n-v relation, and used it to calculate a more accurate number density (new Eqs. 4-5) and hence rate (new Eq. 7-8). We have accordingly modified Fig.2 to reflect these more accurate calculation.

The referee is quite accurate that the way we had defined the rate of swap (per Hubble time) was misleading. As a matter of fact, the Hubble time was simply  meant to be used as a convenient unit of time, while the meaning of the equation for Gamma is that of rate per planetary system.   In fact, our equation for the rate is the same as eq.(23) of the Fregeau et al. (2006) paper brought up to our attention by the referee, with f(v) being a delta function in our case. However, as we read the report, we realized that our use of the terminology "per Hubble time" gave the impression that we rather meant a global rate over the actual Hubble time, and this would indeed have to be calculated by introducing the clusters mass function and their disruption time. 
We have now reworded this throughout, making it clear that ours is a rate per planetary system (as in Fregeau et al. 2006); we also switched time units in the rate from Hubble time to Gyrs so that hopefully no further confusion will arise.


REFEREE:
3. Planet swap has been studied by several others in the past. Fregeau
et al. 2006, ApJ, 640, 1086 is particularly relevant for this work. In
Fregeau et al. it was clearly shown that planet exchange becomes
efficient if v_infinity is between v_orb and v_c. For a
M_Sun-M_Jupiter binary at 1 au separation, v_c~3 km/s and v_orb~30
km/s. They also comment that this range includes most of the star
clusters in the Milky Way. This is the same range of v_infinity used
by the authors. It is therefore not surprising at all that planet
exchange happens in star clusters. I strongly urge that the authors
reference this paper and modify their discussion based on the
understanding of the exchange process in the region of parameter space
where v_c < v_infinity < v_orb.

AUTHORS:
The reference Fregeau et al. (2006) is indeed very
relevant to our work; being new to this field of research our group was not aware of it, and we appreciate the referee to have brought it up to our attention. It has now been widely cited in our paper.
Following their analysis and the suggestion of the referee,
we have updated Fig 3 with v_infinity in different regimes (v_infty < v_c; v_c < v_infty < v_orb; v_orb < v_infty). The corresponding text has been updated as well (see last par. of sec.2 and 2nd and 3rd par.  of sect. 3). Most of the parameter space we discuss in this letter is in the regime where v_c < v_infty < v_orb. However,
in order to see the effects of a different regime, we replaced the case
of v_infty = 10.1 km/s of the previous version with the higher value of 13.4 km/s which, for a_p=5AU is in the regime v_infty > v_orb.

Additionally, as a reference, we also made a comparison with Heggie et al. 1996 in the left panel of Fig.1 for the  exchange cross section. Note that their analytical expressions are for v_infty < v_c, 
while our numerical results are in the intermediate regime of v_c < v_infty < v_orb.  

Last, in reading the Fregeau's paper, we realized that they suggest the swap mechanism for a pulsar system. Albeit not requested by the referee, we felt that we should explicitly mention this result of theirs in our paper, since it is a similar idea to ours. We did so in the introduction.


REFEREE:
4. The results shown in Fig. 4 are likely reflective of the original
work by Heggie and Hut, which showed that the recoil velocity is
proportional to pre-interaction v_orb where the proportionality
constant is a function of the mass ratio of the perturber and the
binary. It will be very interesting to see how the distributions look
like in units of v_infinity'/v_orb_initial.

AUTHORS:
We do find a direct proportionality between the recoil velocity 
and v_orb in our simulations; however, this is for the case
of planet ejection, which we are studying in the more general
Wang et al. (2020) paper in preparation (about to be submitted).
For the case of exchange which is the focus of this letter,
we don't find such a proportionality (we have included with the report a figure which shows the requested plot under 'supplemental material' in the submission site). We understand our findings
for the recoil velocity with the help of Eq.(9) in our paper: the recoil kinetic energy (and hence velocity) results from the change in binding energy of the planet during the exchange, and this change is not directly proportional to v_orb (see e.g. the more general
expression given in Eq. 4.7 of Hut (1983, ApJ, 268, 342).

However, if we misinterpreted this comment of the referee, please
let us know and we will be happy to iterate again to his/her
satisfaction.

REFEREE:
5. In all cases except v_infinity=10 km/s (bottom panel of Fig 3) it
appears that the post-swap eccentricities follow a thermal
distribution (as expected). The authors should confirm that this is
true in the text. What is the reason for the excess at high-e for
a_p=5 au? In all other cases the e_p' distributions appear very
similar.


AUTHORS:
The referee is correct, and to make the different results
in different regimes more apparent, we have replaced the 10km/s case
with a 13km/s one (as already mentioned in reply to point 3). For a_p=5AU, this is fully in the soft regime, and differences with the other cases are more apparent.  The corresponding discussion can be found in sect. 3.


REFEREE:
6. Planets in eccentric orbits can also be created via strong
planet-planet scattering of giant planets. I encourage the authors to
mention this in the introduction with references such as (but not
limited to) Rasio & Ford 1996, Science, 274, 954; Chatterjee et
al. 2008, ApJ, 686, 580; Juric & Tremaine 2008, ApJ, 686, 603; Beauge
& Nesvorny 2012, ApJ, 751, 2. The authors can further justify that
while forming one giant planet around a M star is hard, planet-planet
scattering requires multiple giant planets.

AUTHORS:
All those references as well as the point made by the referee have been included in the introduction, between the main text and footnote 1.


REFEREE:
7. Fig. 3 shows that the post-swap a_p depends on the pre-swap
a_p. This is well understood based on energy arguments. While the
authors make similar arguments using Eq. 4 and 5, their details are
not shown. Perhaps it is better to argue without using these equations
and present these equations in the paper being prepared by Wang et
al.?

AUTHORS:
We followed the suggestion of the referee in not using equations 
derived in another paper in preparation  to explain the results of Fig.3. Hence, we have removed the (previous) Eq. 4 and 5
and changed the discussion of the a_p' distribution based on energy arguments (new discussion in Sec.3). 

